Optimal Power Control and Scheduling for Real-Time and Non-Real-Time Data

We consider a joint scheduling-and-power-allocation problem of a downlink cellular system. The system consists of two groups of users: real-time (RT) and non-real-time (NRT) users. Given an average power constraint on the base station, the problem is to find an algorithm that satisfies the RT hard deadline constraint and NRT queue stability constraint. We propose two sum-rate-maximizing algorithms that satisfy these constraints as well as achieving the system's capacity region. In both algorithms, the power allocation policy has a closed-form expression for the two groups of users. However, interestingly, the power policy of the RT users differ in structure from that of the NRT users. The first algorithm is optimal for the on-off channel model with a polynomial-time scheduling complexity in the number of RT users. The second, on the other hand, works for any channel fading model which is shown, through simulations, to have an average complexity that is close-to-linear. We also show the superiority of the proposed algorithms over existing approaches using extensive simulations.

==> Bio_Ahmed_Ewaisha.txt <==
Ahmed E. Ewaisha was born in Cairo, Egypt in 1987. He received his B.S. degree with honors in electrical engineering ranking top 5\% on his class at Alexandria University in 2009. Consequently, he was admitted to Nile University that is considered the first research-based university in Egypt where he received his M.S. degree in 2011 in electrical engineering.

In fall 2016, he obtained his PhD at the Ira A. Fulton School of engineering, Arizona State University. His PhD dissertation was about the scheduling and power allocation for real time data in cognitive radio networks. His research interests span a wide area of wireless as well as wired communication networks including stochastic optimization, power allocation, cognitive radio networks, resource allocation and quality-of-service guarantees in data networks. He is now hired as postdoctoral scholar at ASU.
